Resource-frugal Hamiltonian eigenstate preparation via repeated quantum phase estimation measurements

The preparation of Hamiltonian eigenstates is essential for many applications in quantum computing; the efficiency with which this can be done is of key interest. A canonical approach exploits the quantum phase estimation (QPE) algorithm. We adopt ideas from variants of this method to implement a resource-frugal iterative scheme, and provide analytic bounds on the complexity (simulation time cost) for various cases of available information and tools. We propose and characterise an extension involving a modification of the target Hamiltonian to increase overall efficiency. The presented methods and bounds are then demonstrated by preparing the ground state of the Hamiltonians of LiH and H$_2$ in second quantisation; we report the performance of both ideal and noisy implementations using simulated quantum computers. Convergence is generally achieved much faster than the bounds suggest, while the qualitative features are validated.

==> data/infidelity_convergence-000.dat <==
0 0.8
9 0.5
18 0.2
27 0.0588235294117647
36 0.0153846153846153
45 0.00389105058365757
54 0.000975609756097562
63 0.000244081034903587
72 6.10314311870752e-05
81 1.52585562354091e-05
90 3.81468271370977e-06
99 9.53673406911548e-07
108 2.38418522258144e-07
117 5.96046412226769e-08
126 1.49011609718031e-08
135 3.72529029846191e-09


==> data/infidelity_convergence-001.dat <==
0 0.8
1 0.668888046516989
2 0.475795928515706
3 0.275566093845472
4 0.107419902407933
5 0.0361107969012572
6 0.0106135564183258
7 0.0104379471870506
8 0.0104058204426483
9 0.0103979827327639
10 0.00577237959449584
11 0.0015393033832467
12 0.000525923914380444
13 0.000252881128718685
14 0.000226337620711003
15 0.000222811739422513
16 0.000222311779320972
17 0.000222188098871756
18 0.000222157247352195
19 0.00012025991459752
20 1.83927671247863e-05
21 9.94862493730597e-06
22 8.73634873499451e-06
23 8.51955565994711e-06
24 8.46804804233159e-06
25 8.45528147341845e-06
26 8.45209481170617e-06
27 8.4512984561691e-06
28 4.46109844731701e-06
29 6.19371189447548e-07
30 4.06877728065247e-07
31 3.70686610406956e-07
32 3.62370204065599e-07
33 3.60328772819329e-07
34 3.59820692352741e-07
35 3.5969381328993e-07
36 3.5966210354399e-07
37 1.87762940195846e-07
38 2.60590597989108e-08
39 1.77262752254492e-08
40 1.61954573085765e-08
41 1.58384244608456e-08
42 1.57506682141317e-08
43 1.57288216895424e-08
44 1.57233651654209e-08
45 1.57220018115467e-08
46 8.17223599902661e-09


==> data/infidelity_convergence-002.dat <==
0 0.8
9 0.611823203340296
18 0.383119248062315
27 0.196606345183098
36 0.0879478421363955
45 0.0366054766707363
54 0.0147510941546134
63 0.00586489262215961
72 0.00231922369156645
81 0.000915144746225782
90 0.000360800452535059
99 0.000142199613187732
108 5.60366570943049e-05
117 2.20812343459942e-05
126 8.70092726890093e-06
135 3.42850043255627e-06
144 1.35095689224318e-06
153 5.32326672519901e-07
162 2.09756171543063e-07
171 8.26515844654097e-08
180 3.25677371737498e-08
189 1.28328753179474e-08
198 5.05662045569011e-09


==> data/infidelity_convergence-003.dat <==
0 0.8
1 0.739134607717974
2 0.606045158756502
3 0.376760428961246
4 0.131284848565953
5 0.0554763469102892
6 0.0174769929246895
7 0.0172155447573302
8 0.0171700600163054
9 0.017158948806133
10 0.0112506227417294
11 0.00413793162273957
12 0.001026934296668
13 0.000519460878504741
14 0.000466970912380238
15 0.000459214992828083
16 0.00045795727197373
17 0.000457645879677004
18 0.000457568184542345
19 0.000236909672308494
20 6.269069635223e-05
21 2.41471863002829e-05
22 2.0834668675529e-05
23 2.02789628250821e-05
24 2.01486717152921e-05
25 2.01164706503665e-05
26 2.01084385907935e-05
27 2.01064317048028e-05
28 8.35958586087315e-06
29 2.03798976483593e-06
30 1.22257334567166e-06
31 1.12393838935798e-06
32 1.10189338853317e-06
33 1.09650278001805e-06
34 1.0951622996247e-06
35 1.09482762356006e-06
36 1.09474398313214e-06
37 4.0056258809873e-07
38 1.00794568136386e-07
39 7.1420522274046e-08
40 6.6493535788581e-08
41 6.53421727836445e-08
42 6.50588825035214e-08
43 6.49883387104921e-08
44 6.49707199151806e-08
45 6.49663166596426e-08
46 2.24546033988915e-08
47 5.84490944532945e-09


==> data/infidelity_convergence-004.dat <==
0 0.8
9 0.500000674999696
18 0.200002591996267
27 0.0588284622712018
36 0.0153916500579051
45 0.00389999808249886
54 0.000986393898181559
63 0.000256676342816342
72 7.54300092713489e-05
81 3.14580542405407e-05
90 2.18144177204227e-05
99 2.07534490653805e-05
108 2.1838177520106e-05
117 2.34593287723461e-05
126 2.52145830816897e-05
135 2.70033606443176e-05
144 2.88005165683947e-05
153 3.05997646471434e-05
162 3.23995333331162e-05
171 3.41994297412551e-05
180 3.59993556493521e-05
189 3.77992865030485e-05
198 3.95992161628111e-05


==> data/infidelity_convergence-005.dat <==
0 0.8
1 0.668888114309071
2 0.475795980629025
3 0.275566171405174
4 0.107419974443022
5 0.0361108679026089
6 0.0106136272175409
7 0.0104380179906906
8 0.0104058912468195
9 0.0103980535370821
10 0.00577242527221711
11 0.00153935823909335
12 0.000525979876020433
13 0.000252936867289666
14 0.000226393406841274
15 0.000222867535100257
16 0.000222367577410787
17 0.00022224389756309
18 0.000222213046194741
19 0.000120319163736005
20 1.84507102711784e-05
21 1.0006526656503e-05
22 8.79421746258213e-06
23 8.57742120863314e-06
24 8.52591276523373e-06
25 8.51314599403796e-06
26 8.50995927825782e-06
27 8.50916290939807e-06
28 4.51849616001088e-06
29 6.76943564759114e-07
30 4.6446090573582e-07
31 4.28271525909629e-07
32 4.19955634156643e-07
33 4.17914329697844e-07
34 4.17406280428523e-07
35 4.17279408804205e-07
36 4.1724770216689e-07
37 2.45412853816518e-07
38 8.36851365981772e-08
39 7.53509660222917e-08
40 7.38198389083067e-08
41 7.34627383369713e-08
42 7.33749652148674e-08
43 7.33531144714306e-08
44 7.33476561709523e-08
45 7.33462928170781e-08
46 6.57875121046203e-08
47 5.87579789268489e-08
48 5.83994750336103e-08
49 5.83325159286829e-08
50 5.8316876216935e-08
51 5.8313030848467e-08
52 5.83120736141751e-08
53 5.8311834250091e-08
54 5.83117747421369e-08
55 5.79797094779622e-08
56 5.76699147325499e-08
57 5.76541284713628e-08
58 5.76511679506453e-08
59 5.76504758376117e-08
60 5.76503055293998e-08
61 5.76502635629694e-08
62 5.7650253126873e-08
63 5.76502504623377e-08
64 5.76353113013184e-08
65 5.7621715954248e-08
66 5.76210247293929e-08
67 5.76208946112544e-08
68 5.76208644131881e-08
69 5.76208568636716e-08
70 5.76208553093593e-08
71 5.76208544211809e-08
72 5.76208544211809e-08
73 5.76202326962871e-08
74 5.76196174106869e-08
75 5.7619585880353e-08
76 5.76195798851487e-08
77 5.7619578552881e-08
78 5.76195783308364e-08
79 5.7619578552881e-08
80 5.7619578552881e-08
81 5.7619578552881e-08
82 5.76195448021011e-08
83 5.76195194890161e-08
84 5.76195181567485e-08
85 5.76195174906147e-08
86 5.76195177126593e-08
87 5.76195179347039e-08
88 5.76195177126593e-08
89 5.76195177126593e-08
90 5.76195177126593e-08
91 5.76195179347039e-08
92 5.76195159363024e-08
93 5.76195154922132e-08
94 5.76195157142578e-08
95 5.76195154922132e-08
96 5.76195157142578e-08
97 5.76195154922132e-08
98 5.76195154922132e-08
99 5.76195154922132e-08
100 5.7619516158347e-08
101 5.76195154922132e-08
102 5.76195157142578e-08
103 5.76195154922132e-08
104 5.76195157142578e-08
105 5.76195154922132e-08
106 5.76195157142578e-08
107 5.76195157142578e-08
108 5.76195157142578e-08
109 5.76195159363024e-08
110 5.76195157142578e-08
111 5.76195154922132e-08
112 5.76195152701686e-08
113 5.76195154922132e-08
114 5.76195157142578e-08
115 5.76195154922132e-08
116 5.76195154922132e-08
117 5.76195154922132e-08
118 5.7619516158347e-08
119 5.76195154922132e-08
120 5.76195157142578e-08
121 5.76195154922132e-08
122 5.76195152701686e-08
123 5.76195154922132e-08
124 5.76195157142578e-08
125 5.76195157142578e-08
126 5.76195157142578e-08
127 5.76195159363024e-08
128 5.76195157142578e-08
129 5.76195154922132e-08
130 5.76195152701686e-08
131 5.76195154922132e-08
132 5.76195157142578e-08
133 5.76195154922132e-08
134 5.76195154922132e-08
135 5.76195154922132e-08
136 5.7619516158347e-08
137 5.76195154922132e-08
138 5.76195157142578e-08
139 5.76195154922132e-08
140 5.76195152701686e-08
141 5.76195154922132e-08
142 5.76195157142578e-08
143 5.76195157142578e-08
144 5.76195157142578e-08
145 5.76195159363024e-08
146 5.76195157142578e-08
147 5.76195154922132e-08
148 5.76195152701686e-08
149 5.76195154922132e-08
150 5.76195157142578e-08
151 5.76195154922132e-08
152 5.76195154922132e-08
153 5.76195154922132e-08
154 5.7619516158347e-08
155 5.76195154922132e-08
156 5.76195157142578e-08
157 5.76195154922132e-08
158 5.76195152701686e-08
159 5.76195154922132e-08
160 5.76195157142578e-08
161 5.76195157142578e-08
162 5.76195157142578e-08
163 5.76195159363024e-08
164 5.76195157142578e-08
165 5.76195154922132e-08
166 5.76195152701686e-08
167 5.76195154922132e-08
168 5.76195157142578e-08
169 5.76195154922132e-08
170 5.76195154922132e-08
171 5.76195154922132e-08
172 5.7619516158347e-08
173 5.76195154922132e-08
174 5.76195157142578e-08
175 5.76195154922132e-08
176 5.76195152701686e-08
177 5.76195154922132e-08
178 5.76195157142578e-08
179 5.76195157142578e-08
180 5.76195157142578e-08
181 5.76195159363024e-08
182 5.76195157142578e-08
183 5.76195154922132e-08
184 5.76195152701686e-08
185 5.76195154922132e-08
186 5.76195157142578e-08
187 5.76195154922132e-08
188 5.76195154922132e-08
189 5.76195154922132e-08
190 5.7619516158347e-08
191 5.76195154922132e-08
192 5.76195157142578e-08
193 5.76195154922132e-08
194 5.76195152701686e-08
195 5.76195154922132e-08
196 5.76195157142578e-08
197 5.76195157142578e-08
198 5.76195157142578e-08
199 5.76195159363024e-08
200 5.76195157142578e-08


==> data/infidelity_cost-000.dat <==
1 0
0.774263682681127 11.7714285714286
0.464158883361278 21.5421686746988
0.215443469003188 27.2145454545455
0.0599484250318941 29.7564717162033
0.0166810053720006 31.1825030376671
0.00359381366380463 32.2943364018777
0.001 33.3232857905575
0.000278255940220713 34.330748427505
5.99484250318941e-05 35.3326689522647
1.66810053720006e-05 36.3331627058765
3.59381366380463e-06 37.3332895438372
1e-06 38.333322102828
2.78255940220713e-07 39.3333304549259
5.99484250318942e-08 40.3333325960363
1.66810053720006e-08 41.3333331445853
3.59381366380463e-09 42.3333332850404
1e-09 43.3333333209836
2.15443469003189e-10 44.3333333301768
5.99484250318942e-11 45.3333333325269
1.66810053720006e-11 46.3333333331274


==> data/infidelity_cost-001.dat <==
1 0
0.774263682681127 3.14886874713025
0.599484250318941 8.96504500304535
0.359381366380463 14.0394312820811
0.129154966501488 16.7517435174097
0.0359381366380463 18.2718275773671
0.00774263682681127 19.4140238117003
0.00215443469003188 20.4517493690473
0.000599484250318942 21.4616647741711
0.000129154966501488 22.4642606259252
3.59381366380463e-05 23.4649385754736
7.74263682681128e-06 24.4651152922487
2.15443469003189e-06 25.4651612776612
5.99484250318942e-07 26.4651732254955
1.29154966501489e-07 27.4651763253196
3.59381366380463e-08 28.4651771284917
7.74263682681128e-09 29.4651773363387
2.15443469003189e-09 30.4651773900639
4.64158883361279e-10 31.4651774039361
1.29154966501489e-10 32.4651774075144
3.59381366380463e-11 33.4651774084365


==> data/infidelity_cost-002.dat <==
1 0
0.774263682681127 2.68985052660452
0.464158883361278 6.38893815157533
0.215443469003188 9.04257592008222
0.0599484250318941 10.6377559962552
0.0166810053720006 11.8127790882767
0.00464158883361278 12.8611345344178
0.001 13.8742248704184
0.000278255940220713 14.877737472182
7.74263682681128e-05 15.8786749237471
1.66810053720006e-05 16.8789240646245
4.64158883361278e-06 17.8789900411791
1e-06 18.8790074579411
2.78255940220713e-07 19.8790120427736
5.99484250318942e-08 20.8790132466412
1.66810053720006e-08 21.879013562023
4.64158883361279e-09 22.8790136444721
1e-09 23.8790136659853
2.78255940220713e-10 24.8790136715889
5.99484250318942e-11 25.879013673046
1.66810053720006e-11 26.8790136734244


==> data/infidelity_cost-003.dat <==
1 0
0.599484250318941 2.13027189248665
0.359381366380463 4.36316163094498
0.129154966501488 5.94892270983402
0.0359381366380463 7.14398816291176
0.00774263682681127 8.20154521890692
0.00215443469003188 9.21783181127119
0.000464158883361278 10.2223551638059
0.000129154966501488 11.2235973130282
3.59381366380463e-05 12.2239355653789
7.74263682681128e-06 13.2240270494592
2.15443469003189e-06 14.224051650197
4.64158883361278e-07 15.2240582327749
1.29154966501489e-07 16.2240599865153
3.59381366380463e-08 17.2240604519742
7.74263682681128e-09 18.2240605750949
2.15443469003189e-09 19.2240606075641
4.64158883361279e-10 20.2240606161036
1.29154966501489e-10 21.224060618344
2.78255940220713e-11 22.2240606189306


==> data/infidelity_cost-004.dat <==
1 0
0.464158883361278 1.54943221245634
0.166810053720006 2.95537705030417
0.0464158883361278 4.11935788294393
0.0129154966501488 5.17297277043318
0.00278255940220713 6.18917753991016
0.000774263682681128 7.19389874455222
0.000215443469003188 8.19524421922008
4.64158883361278e-05 9.19562170973013
1.29154966501489e-05 10.1957263505055
2.78255940220713e-06 11.1957550768678
7.74263682681128e-07 12.1957628999401
1.66810053720006e-07 13.1957650160744
4.64158883361278e-08 14.1957655851992
1.29154966501489e-08 15.1957657375032
2.78255940220713e-09 16.1957657780849
7.74263682681128e-10 17.1957657888568
1.66810053720006e-10 18.1957657917064
4.64158883361279e-11 19.1957657924579
1.29154966501489e-11 20.1957657926556


==> data/infidelity_cost-005.dat <==
1 0
0.0464158883361278 1.03896103896104
0.0129154966501488 2.05901639344262
0.00278255940220713 3.06655710764174
0.000774263682681128 4.06906474820144
0.000166810053720006 5.06984632779976
4.64158883361278e-05 6.07008030838419
1e-05 7.0701484434479
2.78255940220713e-06 8.07016788669957
7.74263682681128e-07 9.07017334984762
1.66810053720006e-07 10.0701748662158
4.64158883361278e-08 11.070175282953
1e-08 12.0701753965485
2.78255940220713e-09 13.0701754273002
7.74263682681128e-10 14.0701754355764
1.66810053720006e-10 15.0701754377924
4.64158883361279e-11 16.0701754383832
1e-11 17.0701754385401


==> data/noisy-001.dat <==
0 0.8
1 0.347849972464679
2 0.0867604764275627
3 0.0545319184468462
4 0.0234187821384959
5 0.0144783905856272
6 0.0161752552073811
7 0.0109207019020908
8 0.0127425984130419
9 0.0152752087574076
10 0.0105411053913725
11 0.0126940975152809
12 0.0152486584160748
13 0.0105279887452397
14 0.0126924257026705
15 0.0152477023098584
16 0.0105274612447164
17 0.0126923487841833
18 0.0152476579890023
19 0.010527435045396
20 0.0126923437668995
21 0.0152476551731484
22 0.0105274333229406
23 0.0126923433314844
24 0.0152476549359237
25 0.0105274331760649
26 0.0126923432873752
27 0.0152476549122944
28 0.010527433161391
29 0.0126923432826093
30 0.0152476549097593


==> data/noisy-002.dat <==
0 0.8
1 0.326789874555398
2 0.0624256394075573
3 0.0319147449536793
4 0.0123343184584834
5 0.00197166556578854
6 0.0013778640878751
7 0.000765708630231954
8 0.000544427730407637
9 0.000633159105044356
10 0.00042660407358619
11 0.000507144014013416
12 0.00061238602819913
13 0.000415486148727218
14 0.000506014748852257
15 0.000611721320589842
16 0.000415089748462716
17 0.000505975932011293
18 0.000611697649307574
19 0.000415074751703548
20 0.000505974427942091
21 0.00061169672064143
22 0.000415074146759231
23 0.000505974359141015
24 0.000611696678809559
25 0.000415074119371917
26 0.000505974355060168
27 0.000611696676431128
28 0.000415074117834369
29 0.000505974354735206
30 0.00061169667624994


==> data/noisy-003.dat <==
0 0.8
1 0.325927721329116
2 0.0614403045194708
3 0.0310010008072996
4 0.0119013698124327
5 0.00147461936765259
6 0.000785090198991978
7 0.000365662614654316
8 5.82478613087023e-05
9 4.5699136235533e-05
10 2.80376354708789e-05
11 2.13784401686956e-05
12 2.51402707314163e-05
13 1.69964370897446e-05
14 2.02706561337473e-05
15 2.44871767017818e-05
16 1.66055146085808e-05
17 2.02335090975225e-05
18 2.44644120754867e-05
19 1.65910261064051e-05
20 2.02321720003118e-05
21 2.44635731587728e-05
22 1.65904751707746e-05
23 2.0232121633601e-05
24 2.44635411652538e-05
25 1.65904538496076e-05
26 2.02321196567379e-05
27 2.44635399085924e-05
28 1.65904530030625e-05
29 2.02321195773569e-05
30 2.44635398575221e-05


==> data/noisy-004.dat <==
0 0.8
1 0.325893204233861
2 0.0614008778221171
3 0.0309644449149091
4 0.0118840711541341
5 0.00145474679175162
6 0.000761384995410785
7 0.000349673450735555
8 3.88075738946281e-05
9 2.22050641709437e-05
10 1.21074961193512e-05
11 1.95467818531192e-06
12 1.65474712232605e-06
13 1.06936897836807e-06
14 8.47754102473175e-07
15 1.00211817011253e-06
16 6.78668131026683e-07
17 8.10674002149625e-07
18 9.79389690125565e-07
19 6.64198399280558e-07
20 8.09343181251698e-07
21 9.78554312802693e-07
22 6.63649628140917e-07
23 8.09293554615564e-07
24 9.78522726402531e-07
25 6.63628548114303e-07
26 8.09291665015976e-07
27 9.78521512928765e-07
28 6.63627729102778e-07
29 8.09291592407391e-07
30 9.78521465855309e-07


==> data/noisy-005.dat <==
0 0.8
1 0.325891823395026
2 0.0613993008111589
3 0.0309629827711573
4 0.0118833791934858
5 0.00145395189747455
6 0.000760436816579446
7 0.000349033876700711
8 3.80299610475143e-05
9 2.1265326018205e-05
10 1.14702857479942e-05
11 1.17772730678922e-06
12 7.15351230029526e-07
13 4.32285199969407e-07
14 7.08380472058678e-08
15 6.2741062012428e-08
16 4.15918608442922e-08
17 3.37607681810681e-08
18 4.00143447265577e-08
19 2.71247420080556e-08
20 3.24306903554117e-08
21 3.91792241982714e-08
22 2.65759735329496e-08
23 3.23810016578108e-08
24 3.91475541983155e-08
25 2.65548008027139e-08
26 3.23790725342832e-08
27 3.91463341742337e-08
28 2.65539875643483e-08
29 3.2379002368188e-08
30 3.91462874338444e-08


==> data/noisy-006.dat <==
0 0.8
1 0.325891765803248
2 0.0613992350045621
3 0.0309629217479741
4 0.0118833503740219
5 0.00145391878155998
6 0.000760397316468153
7 0.000349007236672527
8 3.79975678377331e-05
9 2.12261782207568e-05
10 1.14437430002168e-05
11 1.14536013384736e-06
12 6.76216896811077e-07
13 4.05743259213054e-07
14 3.84713136902803e-08
15 2.36071773240809e-08
16 1.50502167395317e-08
17 1.39415079480898e-09


==> data/zeno-000.dat <==
0 8091.33282048781
0.005 18746.2371868222
0.01 18405.8989886665
0.015 18074.3095511022
0.02 17750.5604250749
0.025 17433.4978783332
0.03 17287.3976582052
0.035 16977.0774545935
0.04 16668.366455082
0.045 16359.0672789677
0.05 16046.8716701209
0.055 15729.576199584
0.06 15405.2212357163
0.065 15072.289902875
0.07 14729.9503164105
0.075 14378.2069472275
0.08 14018.2031018122
0.085 13652.5323846657
0.09 13285.1323948471
0.095 12921.0873025352
0.1 12632.6690853069
0.105 12291.1343033508
0.11 11969.7759717435
0.115 11673.0262652694
0.12 11403.6323620073
0.125 11162.3492653279
0.13 10948.1091980124
0.135 10758.1893371256
0.14 10588.2973450751
0.145 10433.5327075052
0.15 10289.7980188307
0.155 10155.2967547522
0.16 10036.7110981116
0.165 9930.26938296491
0.17 9854.69457595573
0.175 10393.1298788035
0.18 11396.5159596463
0.185 12649.2220579452
0.19 14089.1008234995
0.195 15290.3350338003
0.2 15656.6926027652
0.205 15173.0674857044
0.21 14385.1676385417
0.215 13785.7660966139
0.22 13994.0808571489
0.225 15980.1143708218
0.23 20580.5116691743
0.235 27608.7835616187
0.24 33003.4424331868
0.245 31244.8787697432
0.25 26472.5367440981
0.255 26019.6314091584
0.26 39315.3204139295
0.265 85348.0694461453
0.27 110887.726101811
0.275 55275.4608663852
0.28 30066.3308884449
0.285 29452.3151307428
0.29 43779.73028681
0.295 50205.0653428361
0.3 41678.0388256175
0.305 47719.0565663151
0.31 69486.0688542673
0.315 89737.1113123606
0.32 96411.8685300075
0.325 112236.405750263
0.33 98585.4067247937
0.335 98865.9383392295
0.34 131521.130057529
0.345 113411.540374725
0.35 101999.742541876
0.355 138335.767748905
0.36 94799.5064523805
0.365 48727.4058928068
0.37 54888.7252022699
0.375 61876.648462922
0.38 66876.4097015255
0.385 66770.2764225642
0.39 60618.7311314984
0.395 51259.2076927668
0.4 43024.8407750262
0.405 38237.3543744904
0.41 36693.2884209665
0.415 37025.999059399
0.42 37543.3398388289
0.425 36944.7202161301
0.43 34839.9945883261
0.435 31688.163027366
0.44 28121.1965904035
0.445 25143.324706409
0.45 23912.221337542
0.455 24674.7041012585
0.46 26106.0922357443
0.465 26022.7318174205
0.47 22988.5197599576
0.475 18216.5149591213
0.48 15095.0605361131
0.485 15502.2557987953
0.49 16776.2213389009
0.495 15130.8083363131
0.5 11454.0071155955
0.505 15637.8578529711
0.51 10969.9881933461
0.515 11858.0630170936
0.52 11098.908006242
0.525 12832.6141867717
0.53 11127.4348237686
0.535 8923.2561986461
0.54 8769.85475826846
0.545 8184.03360353047
0.55 9165.81611670333
0.555 7469.18828260104
0.56 6430.08404506285
0.565 6589.80636522125
0.57 6323.68557956709
0.575 5736.05391132946
0.58 6608.17080763256
0.585 7209.00727249195
0.59 6542.19277408646
0.595 6050.47527146316
0.6 5850.61042668801
0.605 6257.67961690507
0.61 6691.14022435736
0.615 5586.61056647512
0.62 6756.02050842321
0.625 6494.0560941047
0.63 6845.53253019287
0.635 6873.4920592758
0.64 6052.44571303651
0.645 7029.25474710258
0.65 6069.0511565588
0.655 5505.84307292532
0.66 5964.06232444853
0.665 7210.8861225907
0.67 8552.92634807021
0.675 9116.02938896485
0.68 8683.47558123829
0.685 7730.74647933734
0.69 6913.78809370028
0.695 6528.93127855694
0.7 6564.16700534629
0.705 6836.12052693053
0.71 7143.50065573753
0.715 7389.46961521759
0.72 7543.73426438925
0.725 7631.94339466933
0.73 7698.31572083658
0.735 7767.5291892856
0.74 7822.88714673846
0.745 7827.26876896109
0.75 7755.92853244868
0.755 7621.80179786926
0.76 7475.31923478247
0.765 7381.25792064003
0.77 7393.25015691549
0.775 7534.36281973913
0.78 7789.52962665562
0.785 8116.60585233956
0.79 8462.49558432772
0.795 8775.11500434816
0.8 9012.71259430173
0.805 9150.6927080482
0.81 9181.52891927724
0.815 9110.796644449
0.82 8952.84336338566
0.825 8727.80978451161
0.83 8458.58981205627
0.835 8168.7514152959
0.84 7879.78133527699
0.845 7610.32566383918
0.85 7375.8185403802
0.855 7187.89566906137
0.86 7054.32268604077
0.865 6978.80091095473
0.87 6961.52042716806
0.875 6999.80886567365
0.88 7088.50940926836
0.885 7220.65019339133
0.89 7387.77752733535
0.895 7580.4348686728
0.9 7788.8755522316
0.905 8003.73790632487
0.91 8216.39785135377
0.915 8419.17980706097
0.92 8605.46631265612
0.925 8769.73731380775
0.93 8907.71512689385
0.935 9016.34836916918
0.94 9093.80362699119
0.945 9139.48525207274
0.95 9153.88327401568
0.955 9138.37521623022
0.96 9095.00005073876
0.965 9026.27148531586
0.97 8935.06345685286
0.975 8824.45959816514
0.98 8697.62503559289
0.985 8557.76429706987
0.99 8408.07081913595
0.995 8251.63152041257
1 8091.33282048781

